RiskBridge: Turning CVEs into Business-Aligned Patch Priorities

Enterprises are confronted with an unprecedented escalation in cybersecurity vulnerabilities, with thousands of new CVEs disclosed each month. Conventional prioritization frameworks such as CVSS offer static severity metrics that fail to account for exploit probability, compliance urgency, and operational impact, resulting in inefficient and delayed remediation. This paper introduces RiskBridge, an explainable and compliance-aware vulnerability management framework that integrates multi-source intelligence from CVSS v4, EPSS, and CISA KEV to produce dynamic, business -- aligned patch priorities. RiskBridge employs a probabilistic Zero-Day Exposure Simulation (ZDES) model to forecast near-term exploit likelihood, a Policy-as-Code Engine to translate regulatory mandates (e.g., PCI DSS, NIST SP 800-53) into automated SLA logic, and an ROI-driven Optimizer to maximize cumulative risk reduction per remediation effort. Experimental evaluations using live CVE datasets demonstrate an 88% reduction in residual risk, an 18-day improvement in SLA compliance, and a 35% increase in remediation efficiency compared to state-of-the-art commercial baselines. These findings validate RiskBridge as a practical and auditable decision-intelligence system that unifies probabilistic modeling, compliance reasoning, and optimization analytics. The framework represents a step toward automated, explainable, and business-centric vulnerability management in modern enterprise environments

==> todo.txt <==
Here is my previous paper for latex code: https://www.overleaf.com/read/xqwmtmjrkwqr#4c8c6b


- delete all boldface in texts

Reference format:
- Current reference format is incorrect, please check the overleaf paper I shared you, created a .bib file to keep bibtex format file, then input it in your main text file

Introduction:
- ask Gemini to enrich the following parts:
    - paragraph 2: clearly state "how" existing works are incapable to solve the problem, explicitly highlight the gap
    - paragraph 3 and later, highlight in detail about how your technology solve the research gap, and (paragraph 4) summarize your research findings 


Related work:
- highlight different groups of work you compare with -- at the beginning of each paragraph, show key words (see the format of my previously shared work)

Section 3: methodology
- redesign Figure 1 as a large, two-column figure, make font size visible
- you need to redesign Figure 1 significantly to avoid leaving too many whitespace. One way is to show some running examples as in this paper: https://aclanthology.org/2024.acl-short.13.pdf (figure 1)
- same as Figure 2

Experiment section:
- add one more section (Section 4) after methodology, following the structure:
- section 4.1: introduce your setting
    - one short paragraph introducing public datasets (find 2-3, the more the better) you evaluate 
    - one short paragraph introducing baseline methods (find 3-4, the more the better) you compare with
    - one short paragraph about your evaluation metrics (accuracy, F1, etc.)

- section 4.2: main evaluation results
    - design a big table (two-column) to compare with baselines among the public datasets you use
    - write 1-2 paragraphs about findings, and your explanations

- section 4.3: ablation study
    - design a short table (one-column) to compare with different variants of your own method, each variant removes one component in your framework
    - write 1-2 paragraphs about findings, and your explanations

- section 4.4: case study
    - show 2-3 specific case studies to demonstrate the usefulness of your proposed method
    - you can design frame (page 3 of my work: https://www.overleaf.com/read/xqwmtmjrkwqr#4c8c6b) 
    - or you can design charts (see figure 1,3,6 of this paper: https://arxiv.org/pdf/2407.13301)

